Prochlo: Strong Privacy for Analytics in the Crowd

The large-scale monitoring of computer users' software activities has become commonplace, e.g., for application telemetry, error reporting, or demographic profiling. This paper describes a principled systems architecture---Encode, Shuffle, Analyze (ESA)---for performing such monitoring with high utility while also protecting user privacy. The ESA design, and its Prochlo implementation, are informed by our practical experiences with an existing, large deployment of privacy-preserving software monitoring. (cont.; see the paper)

==> data/RAPPOR.dat <==
file_size	support error_bars
10000	2 0.97
100000	15  2.1
1000000	122 1.95
10000000	240 3


==> data/RAPPOR_enhanced.dat <==
file_size	support error_bars
10000	2 1.414
100000	17.25 2.5
1000000	222.3 2.5
10000000	828.6 1.5


==> data/TE.dat <==
file_size	support
10000	46
100000	578
1000000	5921
10000000	28821


==> data/TE_plus.dat <==
file_size	support
10000	32
100000	371
1000000	3730
10000000	21972


==> data/ground_truth.dat <==
file_size	support
10000	4062
100000	18665
1000000	57500
10000000	91260

